Parallelizing Multi-objective A* Search

The Multi-objective Shortest Path (MOSP) problem is a classic network optimization problem that aims to find all Pareto-optimal paths between two points in a graph with multiple edge costs. Recent studies on multi-objective search with A* (MOA*) have demonstrated superior performance in solving difficult MOSP instances. This paper presents a novel search framework that allows efficient parallelization of MOA* with different objective orders. The framework incorporates a unique upper bounding strategy that helps the search reduce the problem's dimensionality to one in certain cases. Experimental results demonstrate that the proposed framework can enhance the performance of recent A*-based solutions, with the speed-up proportional to the problem dimension.

==> Figs/cactus_data.dat <==
id	LTMOA	LTMOA_best	LTMOA_par	LTMOA_par_noub
1	0.224947	0.166493	0.129044	0.306779
2	0.421225	0.338555	0.209059	0.485098
3	0.749644	0.372534	0.344278	0.649327
4	1.008995	0.553692	0.417668	0.848841
5	1.863488	1.116135	0.850075	1.750213
6	3.09449	1.887018	0.947266	3.00923
7	4.582213	2.271597	1.580899	3.056443
8	4.906335	2.378178	1.89514	3.671737
9	6.080534	3.006337	2.4699	4.350672
10	7.068931	3.289342	2.952292	4.356454
11	7.483285	4.160351	3.037575	6.051803
12	8.414052	4.24925	3.202825	6.495269
13	9.013994	4.930951	3.532707	7.899841
14	10.473194	5.863564	4.884699	8.590281
15	11.038165	6.453285	5.339169	9.358574
16	13.599799	7.018132	6.784352	9.911571
17	20.790976	8.909392	7.311502	12.942641
18	21.150479	11.626865	7.621045	14.918758
19	21.887477	12.247587	9.698758	18.760596
20	27.816193	18.187524	10.524451	25.988921
21	31.240569	21.032738	13.097003	27.997469
22	43.059914	21.274572	13.328713	30.339523
23	43.815958	25.308722	16.518634	38.874751
24	45.994171	28.34751	18.109641	40.508465
25	46.7204	30.298348	25.478197	43.251772
26	58.030221	34.219614	26.619517	44.68813
27	64.043856	36.185924	27.167808	49.669646
28	83.048269	36.435898	28.447326	57.349456
29	87.632786	38.612584	32.148583	58.220242
30	88.784402	41.206363	33.392556	65.032274
31	92.649489	56.093307	38.769313	72.610614
32	101.813466	58.588127	45.078913	82.126934
33	108.850776	61.355133	45.342161	82.829461
34	134.832979	69.66184	49.654702	94.11454
35	140.032417	84.152432	51.252775	116.900734
36	156.847425	88.169365	57.634171	121.564942
37	170.069467	90.707558	60.596401	127.704247
38	175.04129	96.880126	63.719441	135.352487
39	176.899959	97.572241	64.110163	138.993839
40	187.104123	97.658932	64.774789	142.183242
41	195.214526	107.795492	67.289154	143.615329
42	219.940184	108.288404	69.870178	159.578129
43	229.14134	114.285474	72.487499	170.844201
44	234.299241	115.411737	75.491241	173.755171
45	236.095224	121.066912	79.335314	173.762084
46	245.701558	123.329809	83.973228	179.964721
47	256.921125	130.536391	84.670289	182.599813
48	263.081522	131.921626	92.437199	199.610369
49	271.193917	144.682503	95.932266	213.025755
50	321.101852	163.881559	112.892869	223.167134
51	349.098298	165.612911	113.057763	253.510286
52	351.520411	184.324554	113.218488	256.349486
53	370.512773	189.39969	120.920786	277.563648
54	395.517736	189.861019	134.669239	280.892559
55	401.956367	215.375616	142.727458	290.60797
56	415.669304	227.48687	158.702604	328.386947
57	417.835323	232.399391	200.409066	340.208568
58	478.681794	242.197052	207.359993	342.444685
59	491.431729	250.584335	208.565939	353.702541
60	495.620986	269.629473	213.08617	382.124094
61	612.214291	314.809414	223.257359	434.199439
62	620.457548	329.720995	224.665705	475.058906
63	644.799203	330.817182	237.114999	505.933875
64	656.028613	354.197472	241.956096	510.707603
65	828.527743	382.642731	253.176117	542.151119
66	923.161726	388.305794	256.59835	592.793791
67	929.283447	395.517736	295.897945	667.740457
68	1055.893609	459.158432	335.199562	670.163434
69	1078.095927	531.567021	387.389373	710.791032
70	1105.180436	541.698658	427.454972	805.934991
71	1162.890816	555.498646	444.359186	806.609923
72	1227.686279	614.348131	479.62014	848.928042
73	1465.255064	649.529581	483.036315	1001.775206
74	1524.932159	802.852296	491.134679	1137.301035
75	1529.711615	833.153391	520.281317	1154.500502
76	1650.353675	880.917392	552.570895	1229.221676
77	1755.153905	996.616922	586.536283	1361.909894
78	1861.408438	1023.088298	681.190349	1364.5421
79	1907.376391	1058.003723	727.403348	1391.447069
80	1920.643167	1080.166517	759.466481	1493.538117
81	2035.200917	1086.875824	766.945112	1501.638431
82	2057.061653	1092.688704	795.511419	1580.829204
83	2919.450192	1126.908886	805.988521	1626.526108
84	3006.434122	1186.224596	853.890477	1729.455254
85	3023.674446	1332.110088	887.011171	2015.656906
86	3052.470523	1524.932159	997.274059	2022.239949
87	3117.869947	1604.159738	1029.503157	2230.078784
88	3301.07316	1828.362413	1284.642791	2342.813285
89	3467.003915	1916.710214	1318.27098	2580.944553
90	3588.866582	1962.338895	1386.616555	2591.091249
91	nan	1988.693064	1429.665343	2843.632502
92	nan	2196.110589	1431.324378	2908.664117
93	nan	2214.986198	1504.917603	2914.613861
94	nan	2286.038531	1550.271453	2927.040828
95	nan	2329.212324	1639.013866	3018.598121
96	nan	2370.132648	1726.038129	3323.396854
97	nan	2474.613289	1828.537195	3350.011892
98	nan	2742.120968	1940.861815	3365.658139
99	nan	2773.079791	2010.220767	3518.413626
100	nan	nan	3282.935639	nan


==> Figs/scatter_data.csv <==
"id","NWMOA","NWMOA_par","LTMOA","LTMOA_par"
"1",0.088788,0.07443,0.224947,0.129044
"2",0.37413,0.089141,0.749644,0.209059
"3",0.145751,0.153092,0.421225,0.344278
"4",3.9326,0.835395,6.080534,1.89514
"5",4.169955,3.017259,10.473194,6.784352
"6",1.819811,0.612292,4.906335,1.580899
"7",1.26583,0.399408,3.09449,0.947266
"8",0.49828,0.184079,1.008995,0.417668
"9",3.593128,1.230276,8.414052,3.202825
"10",18.01258,3.823961,46.7204,9.698758
"11",23.110804,9.877092,64.043856,26.619517
"12",1.76085,1.030656,4.582213,2.952292
"13",44.855959,12.903432,87.632786,33.392556
"14",4.311604,2.150187,11.038165,4.884699
"15",8.323959,5.185521,21.887477,13.328713
"16",66.274695,23.849223,170.069467,67.289154
"17",11.243264,2.130006,21.150479,5.339169
"18",101.35182,15.882584,234.299241,38.769313
"19",4.67617,0.971257,9.013994,2.4699
"20",2.808224,1.415023,7.068931,3.532707
"21",2.547681,1.071605,7.483285,3.037575
"22",83.854626,45.470003,245.701558,134.669239
"23",681.93331,296.067067,1650.353675,853.890477
"24",22.621198,16.793793,58.030221,45.342161
"25",65.799566,35.595289,176.899959,95.932266
"26",36.670361,13.172262,101.813466,32.148583
"27",89.588642,21.082754,195.214526,51.252775
"28",12.302253,5.241336,27.816193,13.097003
"29",665.019689,338.639295,1055.893609,520.281317
"30",264.256154,29.671486,491.431729,75.491241
"31",92.357165,62.077642,229.14134,120.920786
"32",39.987873,11.858084,83.048269,27.167808
"33",918.569796,361.941732,1861.408438,887.011171
"34",15.987587,6.617459,45.994171,16.518634
"35",158.509143,91.856704,349.098298,200.409066
"36",716.627663,393.930327,1755.153905,997.274059
"37",9.48541,2.976544,20.790976,7.311502
"38",466.944703,157.381532,1078.095927,387.389373
"39",196.169099,99.710156,495.620986,253.176117
"40",56.540686,26.532864,156.847425,64.774789
"41",504.095975,207.563631,1105.180436,444.359186
"42",393.066722,44.574174,828.527743,112.892869
"43",499.304984,189.689423,1162.890816,483.036315
"44",73.771205,36.326832,175.04129,92.437199
"45",4.670906,2.843787,13.599799,7.621045
"46",237.918281,58.778545,620.457548,158.702604
"47",303.783203,99.340947,644.799203,237.114999
"48",196.868545,106.393632,401.956367,223.257359
"49",42.635032,26.551197,108.850776,63.719441
"50",91.912296,20.794209,219.940184,45.078913
"51",259.63206,92.936085,656.028613,241.956096
"52",38.012379,19.430234,88.784402,49.654702
"53",825.679368,395.347185,2035.200917,795.511419
"54",765.019461,281.811823,1920.643167,681.190349
"55",1838.598479,710.470005,3600,1639.013866
"56",159.027934,45.222035,370.512773,113.218488
"57",16.182994,3.986595,31.240569,10.524451
"58",111.091035,52.027535,256.921125,113.057763
"59",167.13425,38.895772,321.101852,84.670289
"60",139.132898,23.673261,271.193917,57.634171
"61",19.142544,8.115939,43.815958,25.478197
"62",0.789629,0.386079,1.863488,0.850075
"63",991.82671,370.413884,2057.061653,766.945112
"64",202.987991,96.875589,478.681794,208.565939
"65",108.311861,47.852554,187.104123,83.973228
"66",687.268849,93.60033,1529.711615,295.897945
"67",1429.845944,209.348301,3052.470523,491.134679
"68",17.168586,6.877666,43.059914,18.109641
"69",1659.45346,366.420749,3588.866582,727.403348
"70",1150.937501,243.75287,2919.450192,552.570895
"71",36.904909,12.392499,92.649489,28.447326
"72",184.507625,71.450887,415.669304,213.08617
"73",521.916649,210.924441,1227.686279,479.62014
"74",51.729155,22.3561,140.032417,64.110163
"75",143.37897,52.021213,351.520411,142.727458
"76",2382.702384,411.815475,3600,1029.503157
"77",80.023878,27.636611,236.095224,69.870178
"78",1565.325104,773.372732,3600,1828.537195
"79",2109.831199,883.351963,3023.674446,1429.665343
"80",1559.310213,580.310232,3301.07316,1284.642791
"81",3600,810.177449,3600,1940.861815
"82",204.25293,106.529591,612.214291,207.359993
"83",1863.579894,768.831368,3600,1386.616555
"84",186.808251,117.957367,395.517736,335.199562
"85",2148.108138,788.029617,3600,2010.220767
"86",1592.441335,943.335605,3117.869947,1726.038129
"87",89.833981,25.263361,263.081522,79.335314
"88",552.839486,311.053446,1524.932159,759.466481
"89",48.786661,25.570098,134.832979,60.596401
"90",154.452676,29.089458,417.835323,72.487499
"91",3600,1558.487672,3600,3282.935639
"92",1199.903686,222.780481,3467.003915,427.454972
"93",1366.108827,633.272489,3600,1318.27098
"94",287.764417,93.228236,923.161726,256.59835
"95",394.131347,107.77993,929.283447,224.665705
"96",1501.140149,784.244547,3006.434122,1504.917603
"97",1913.07856,1297.400328,3600,1550.271453
"98",624.714541,256.647789,1465.255064,586.536283
"99",2109.359614,618.473417,3600,1431.324378
"100",893.383736,358.590617,1907.376391,805.988521

